Disease Knowledge Transfer across Neurodegenerative Diseases

We introduce Disease Knowledge Transfer (DKT), a novel technique for transferring biomarker information between related neurodegenerative diseases. DKT infers robust multimodal biomarker trajectories in rare neurodegenerative diseases even when only limited, unimodal data is available, by transferring information from larger multimodal datasets from common neurodegenerative diseases. DKT is a joint-disease generative model of biomarker progressions, which exploits biomarker relationships that are shared across diseases. Our proposed method allows, for the first time, the estimation of plausible, multimodal biomarker trajectories in Posterior Cortical Atrophy (PCA), a rare neurodegenerative disease where only unimodal MRI data is available. For this we train DKT on a combined dataset containing subjects with two distinct diseases and sizes of data available: 1) a larger, multimodal typical AD (tAD) dataset from the TADPOLE Challenge, and 2) a smaller unimodal Posterior Cortical Atrophy (PCA) dataset from the Dementia Research Centre (DRC), for which only a limited number of Magnetic Resonance Imaging (MRI) scans are available. Although validation is challenging due to lack of data in PCA, we validate DKT on synthetic data and two patient datasets (TADPOLE and PCA cohorts), showing it can estimate the ground truth parameters in the simulation and predict unseen biomarkers on the two patient datasets. While we demonstrated DKT on Alzheimer's variants, we note DKT is generalisable to other forms of related neurodegenerative diseases. Source code for DKT is available online: https://github.com/mrazvan22/dkt.

==> changes_after_review.txt <==
Reviewer 1:

** The description of demography of the subjects involved in the validation datasets is missing. How many time visits and how long the follow up of each subjects is provided (is it homogeneous?)

We added the demographics of test sets in supplementary material.

** Since the proposed technique is designed for longitudinal studies, it would be interested to see the impact of the number of visits and the time of follow up.

We thank the reviewer for their comment. Due to limited space, we prioritised other analyses in the paper, although we plan to perform such an analysis for future work.

** A better description of the generation of synthetic dataset would help to appreciate the validation.

We added a new section on the generation of the synthetic dataset in the supplementary material.


Reviewer #4:

** In Method section, authors model both two functions using sigmoid function. It might be reasonable for the disease stage to a dysfunction score with the assumption that the function is a smooth monotonic. However, the trajectory of biomarker within agnostic unit is a function of mapping dysfunctionality score to biomarker value. 
It might not always be monotonically increasing.

As mentioned in the rebuttal, the assumption of monotonicity is standard in disease progression modelling (e.g. [1-3]). Diseases like Alzheimer’s disease have no proven disease-modifying treatments and the disease is largely irreversible (see e.g. Filley, Geriatrics, 1995). Moreover, monotonicity also helps with model identifiability: non-monotonic trajectories would require strong priors on subject stages, which we try to avoid. We added a sentence in method section 2 as follows: "We implement $f$ as a parametric sigmoidal curve similar to Jedynak et al., 2012, to enable a robust optimisation and because this accounts for floor and ceiling effects present in AD biomarkers -- the monotonicity of this sigmoidal family is also very appropriate for many neurodegenerative diseases due to irreversability."



** This also relates to the motivation of better interpretation than existing transfer learning methods. Unfortunately, authors did not show the detailed interpretation of the obtained results, but leave it as the future work. Hence, the motivation of the good interpretation of this method is not verified by the experiments.

We added more clinical interpretation in section 3, to put the work in better context: "The inferred PCA trajectories, shown in Fig. 3, recapitulate known patterns in PCA, where posterior regions such as occipital and parietal lobes are predominantly affected in later stages. As opposed to typical AD, we find that the hippocampus is affected later on, suggesting the model did not transfer too much tAD specific information."

** In equation (1) and (2), the subscript j for the jth visit is missing. This confuses the understanding of this model on how it works. From the model, the model parameter beta and lambda should be related to each subject, so how is the model possible for the prediction of unseen data?

We fixed the missing subscript. We now clarify the prediction of unseen data in section 2: "One key advantage of DKT is that the subject's time shift $\beta_i$ can be estimated using only a subset (e.g. MRI) of the subject's data -- the model can then infer the missing modalities (e.g. non-MRI) using Eq. \ref{eq:dktFinal}."


Reviewer #5:

** Solving the full model likelihood (3) is also very important for readers. However, not much details are given which will not help readers understand how model parameters are estimated. It is recommended to include a detailed algorithm here.

We now provide an algorithm on parameter estimation in supplementary material section 1, along with further explanations.


** It is important to compare with other state-of-the-art models as authors claimed the contribution of the proposed DKT. Discussions with other transfer learning methods [4, 5] can be included in experiments to better see their limitations.

As described in the rebuttal, we actually compare in Table 1 with the closest available state-of-the-art methods such as the seminal disease progression modelling approach [2], as well as other popular prediction methods (Gaussian Process regression and spline regression). 


